High-Performance Reachability Query Processing under Index Size Restrictions

In this paper, we propose a scalable and highly efficient index structure for the reachability problem over graphs. We build on the well-known node interval labeling scheme where the set of vertices reachable from a particular node is compactly encoded as a collection of node identifier ranges. We impose an explicit bound on the size of the index and flexibly assign approximate reachability ranges to nodes of the graph such that the number of index probes to answer a query is minimized. The resulting tunable index structure generates a better range labeling if the space budget is increased, thus providing a direct control over the trade off between index size and the query processing performance. By using a fast recursive querying method in conjunction with our index structure, we show that in practice, reachability queries can be answered in the order of microseconds on an off-the-shelf computer - even for the case of massive-scale real world graphs. Our claims are supported by an extensive set of experimental results using a multitude of benchmark and real-world web-scale graph datasets.

==> data/ct_arxiv_p.dat <==
k	ferrari_L_s32	ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	8.818	14.226	2.545	4566.69	34.5610	104.9970
2	12.564	22.332	4.561	4566.69	34.5610	104.9970
3	16.133	26.78	7.85	4566.69	34.5610	104.9970
5	19.806	33.312	13.832	4566.69	34.5610	104.9970
10	26.193	34.169	27.318	4566.69	34.5610	104.9970


==> data/ct_arxiv_r.dat <==
k	ferrari_L_s32	ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	7.723	14.861	2.588	4537.39	34.5350	70.0970
2	11.857	22.147	4.574	4537.39	34.5350	70.0970
3	15.844	26.623	7.862	4537.39	34.5350	70.0970
5	19.487	33.499	14.031	4537.39	34.5350	70.0970
10	26.41	34.371	27.296	4537.39	34.5350	70.0970


==> data/ct_citeseer_p.dat <==
k	ferrari_L_s32	ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	482.368	489.249	272.324	26288.1	249.7900	405.4600
2	477.817	461.835	489.205	26288.1	249.7900	405.4600
3	457.236	459.784	1060.78	26288.1	249.7900	405.4600
5	450.821	461.5	2016.17	26288.1	249.7900	405.4600
10	451.831	461.318	4086.39	26288.1	249.7900	405.4600


==> data/ct_citeseer_r.dat <==
k	ferrari_L_s32	ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	483.243	477.39	273.728	26479.7	251.0970	416.4080
2	478.338	463.382	487.091	26479.7	251.0970	416.4080
3	455.582	459.424	1037.21	26479.7	251.0970	416.4080
5	450.115	459.898	2015.9	26479.7	251.0970	416.4080
10	451.685	461.838	4073.42	26479.7	251.0970	416.4080


==> data/ct_citeseerx_p.dat <==
k	ferrari_L_s32	ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	12862.9	14056.7	3605.95	-1	5855.2410	14399.2600
2	13389.4	14898.9	6597.72	-1	5855.2410	14399.2600
3	13739.4	15458	11470.4	-1	5855.2410	14399.2600
5	14041.3	16065.4	20579.6	-1	5855.2410	14399.2600
10	14673.5	16965.1	40075.2	-1	5855.2410	14399.2600


==> data/ct_citeseerx_r.dat <==
k	ferrari_L_s32	ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	12869.7	13978.2	3397.65	-1	5808.7870	14444.0860
2	13336.3	14970.8	6638.96	-1	5808.7870	14444.0860
3	13748.5	15415.5	11436.7	-1	5808.7870	14444.0860
5	14110.2	16233.4	20528.4	-1	5808.7870	14444.0860
10	14664.8	16976	39953.6	-1	5808.7870	14444.0860


==> data/ct_citpatents_p.dat <==
k	ferrari_L_s32	ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	16824.6	20282.1	3811.55	-1	-1	755552.8000
2	17436.2	23885	7500.88	-1	-1	755552.8000
3	18834.5	27237.1	12025.2	-1	-1	755552.8000
5	20673.3	32381.6	21507.5	-1	-1	755552.8000
10	24454.8	43746.3	43474	-1	-1	755552.8000


==> data/ct_citpatents_r.dat <==
k	ferrari_L_s32	ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	16085.9	20211.8	3842.96	-1	-1	751984.0780
2	17418.3	23861.6	7516.79	-1	-1	751984.0780
3	18649.3	27179.2	12123.5	-1	-1	751984.0780
5	20665.5	32366.2	21621.7	-1	-1	751984.0780
10	24594	43696.3	43531.3	-1	-1	751984.0780


==> data/ct_go-uniprot_p.dat <==
k	ferrari_L_s32	ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	9211.7	15539.3	2854.4	-1	15150.8310	26824.3530
2	15629.3	23037.8	5108.21	-1	15150.8310	26824.3530
3	19367.9	26888.5	14857.6	-1	15150.8310	26824.3530
5	26140.2	29557.5	34460.8	-1	15150.8310	26824.3530
10	25368.9	24741.5	77351	-1	15150.8310	26824.3530


==> data/ct_go-uniprot_r.dat <==
k	ferrari_L_s32	ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	9173.19	15495.8	2841.04	-1	15213.5470	26745.6060
2	15526.8	23040.9	5131.31	-1	15213.5470	26745.6060
3	19205.9	26817.1	14764.3	-1	15213.5470	26745.6060
5	26105.9	29611.9	34518.4	-1	15213.5470	26745.6060
10	25391.4	24763.3	77453.3	-1	15213.5470	26745.6060


==> data/ct_go_p.dat <==
k	ferrari_L_s32	ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	5.28	6.859	1.978	108.62	5.1360	12.2630
2	6.167	6.885	3.22	108.62	5.1360	12.2630
3	11.012	6.788	4.804	108.62	5.1360	12.2630
5	6.639	6.889	7.904	108.62	5.1360	12.2630
10	6.782	7.034	13.231	108.62	5.1360	12.2630


==> data/ct_go_r.dat <==
k	ferrari_L_s32	ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	5.335	6.74	1.931	89.834	5.0600	8.6650
2	6.028	6.723	3.23	89.834	5.0600	8.6650
3	6.478	6.911	4.83	89.834	5.0600	8.6650
5	6.624	6.939	7.774	89.834	5.0600	8.6650
10	6.917	6.871	13.067	89.834	5.0600	8.6650


==> data/ct_govwild_p.dat <==
k	ferrari_L_s32	ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	12061.7	15503.6	3540.73	-1	15116.1040	20404.2790
2	13027.3	18150.6	6722.95	-1	15116.1040	20404.2790
5	15790.9	14945.8	24345.9	-1	15116.1040	20404.2790
10	16367.4	14951.3	50151.3	-1	15116.1040	20404.2790


==> data/ct_govwild_r.dat <==
k	ferrari_L_s32	ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	12025.4	15487.2	3535.81	-1	15060.5450	20703.0570
2	12998.8	18045.3	6756.67	-1	15060.5450	20703.0570
5	15824.3	14874.8	24482.3	-1	15060.5450	20703.0570
10	16565.5	14941.6	50129	-1	15060.5450	20703.0570


==> data/ct_human_p.dat <==
k	ferrari_L_s32	ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	23.386	23.728	10.223	346.154	2.7930	3.7030
2	23.049	23.49	15.972	346.154	2.7930	3.7030
3	23.401	22.793	32.208	346.154	2.7930	3.7030
5	23.485	23.79	63.814	346.154	2.7930	3.7030
10	23.582	23.291	129.777	346.154	2.7930	3.7030


==> data/ct_human_r.dat <==
k	ferrari_L_s32	ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	23.705	23.893	10.084	348.476	2.7000	3.8230
2	23.36	23.371	15.929	348.476	2.7000	3.8230
3	22.773	22.902	32.719	348.476	2.7000	3.8230
5	23.972	23.326	64.362	348.476	2.7000	3.8230
10	23.321	23.431	129.112	348.476	2.7000	3.8230


==> data/ct_pubmed_p.dat <==
k	ferrari_L_s32	ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	10.597	16.256	3.027	342.34	20.5630	43.6890
2	13.014	23.718	5.027	342.34	20.5630	43.6890
3	14.472	24.781	8.064	342.34	20.5630	43.6890
5	16.681	26.701	14.149	342.34	20.5630	43.6890
10	20.887	22.408	26.514	342.34	20.5630	43.6890


==> data/ct_pubmed_r.dat <==
k	ferrari_L_s32	ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	10.564	16.418	3	326.541	20.3540	44.4080
2	13.091	23.314	5.214	326.541	20.3540	44.4080
3	14.284	24.536	8.205	326.541	20.3540	44.4080
5	17.666	27.107	14.131	326.541	20.3540	44.4080
10	21.058	22.41	26.195	326.541	20.3540	44.4080


==> data/ct_twitter_p.dat <==
k	ferrari_L_s32	ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	13455	13471.5	5691.81	-1	36805.1430	8172.1520
2	13060	13879.9	9724.54	-1	36805.1430	8172.1520
5	13368.6	13877.9	70223.8	-1	36805.1430	8172.1520
10	13739.7	13873.9	159166	-1	36805.1430	8172.1520


==> data/ct_twitter_r.dat <==
k	ferrari_L_s32	ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	13434.7	13442.5	5784.66	-1	36480.5700	8219.0860
2	13065.4	13897.2	9717.39	-1	36480.5700	8219.0860
5	13403.2	13877.7	70038.8	-1	36480.5700	8219.0860
10	13768	13885.5	161704	-1	36480.5700	8219.0860


==> data/ct_uniprotenc-100m_p.dat <==
k	ferrari_L_s32	ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	11624.3	20406.2	5783.71	-1	9646.6670	14045.6200
2	9671.56	10798.5	10055.8	-1	9646.6670	14045.6200
5	8932.61	9090.47	73329.2	-1	9646.6670	14045.6200
10	8946.07	8961.7	160399	-1	9646.6670	14045.6200


==> data/ct_uniprotenc-100m_r.dat <==
k	ferrari_L_s32	ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	11418.4	20582.5	5800.06	-1	9343.8330	14210.2380
2	9641.08	10929.2	9867.01	-1	9343.8330	14210.2380
5	8915.5	9112.81	73080.4	-1	9343.8330	14210.2380
10	8940.05	8980.61	159601	-1	9343.8330	14210.2380


==> data/ct_uniprotenc-150m_p.dat <==
k	ferrari_L_s32	ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	17857.7	32993	9257.42	-1	15459.0840	23415.1380
2	16668.6	19709.5	16129.5	-1	15459.0840	23415.1380
5	14943.6	15127.7	119479	-1	15459.0840	23415.1380
10	14953.4	15139.4	262739	-1	15459.0840	23415.1380


==> data/ct_uniprotenc-150m_r.dat <==
k	ferrari_L_s32	ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	17319.2	32559.6	9262.77	-1	15353.4210	24110.6230
2	16595.6	19782.5	16079.2	-1	15353.4210	24110.6230
5	14966.5	15328.5	120836	-1	15353.4210	24110.6230
10	15157	14976.9	263491	-1	15353.4210	24110.6230


==> data/ct_uniprotenc-22m_p.dat <==
k	ferrari_L_s32	ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	1011.72	1566.68	503.101	-1	849.6930	1191.4840
2	719.213	735.802	836.994	-1	849.6930	1191.4840
5	711.222	716.445	5010.42	-1	849.6930	1191.4840
10	710.897	719.924	10288.6	-1	849.6930	1191.4840


==> data/ct_uniprotenc-22m_r.dat <==
k	ferrari_L_s32	ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	1010.07	1568.56	502.953	-1	874.5950	1253.2000
2	721.072	738.366	838.832	-1	874.5950	1253.2000
5	704.83	717.297	5014.09	-1	874.5950	1253.2000
10	712.345	722.457	10457.8	-1	874.5950	1253.2000


==> data/ct_web-uk_p.dat <==
k	ferrari_L_s32	ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	18357.4	18196.6	7254.97	-1	-1	165455.3080
2	17513	18491.7	12258.3	-1	-1	165455.3080
5	18031.2	19037.1	82335.5	-1	-1	165455.3080
10	18563.9	19325.4	182899	-1	-1	165455.3080


==> data/ct_web-uk_r.dat <==
k	ferrari_L_s32	ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	18145	18463.3	7273.53	-1	-1	166531.1040
2	17604.9	18754.4	12275.9	-1	-1	166531.1040
5	18029.7	19056.4	82185.9	-1	-1	166531.1040
10	18506.3	19202.7	181947	-1	-1	166531.1040


==> data/ct_yago_p.dat <==
k	ferrari_L_s32	ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	27680	27910.8	9041.57	-1	5819.1420	9247.7920
2	27639.2	26844.9	17059.5	-1	5819.1420	9247.7920
5	27544.8	26557.5	59665	-1	5819.1420	9247.7920
10	26550.9	26510.5	122510	-1	5819.1420	9247.7920


==> data/ct_yago_r.dat <==
k	ferrari_L_s32	ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	27475.1	28169.4	9046.63	-1	5844.8740	9236.7140
2	27713.5	26865.3	17163	-1	5844.8740	9236.7140
5	27679.4	26614.7	59587	-1	5844.8740	9236.7140
10	26778.8	26511.4	123328	-1	5844.8740	9236.7140


==> data/overall-ct-vark.dat <==
dataset	ferrari-L-s32-k1	ferrari-L-s32-k2	ferrari-L-s32-k3	ferrari-L-s32-k5	ferrari-G-s32-k1	ferrari-G-s32-k2	ferrari-G-s32-k3	ferrari-G-s32-k5	grail-k1	grail-k2	grail-k3	grail-k5	pt	pwah-interval	pwah-8
ArXiV	7.723	11.857	15.844	19.487	14.861	22.147	26.623	33.499	2.588	4.574	7.862	14.031	4537.39	34.535	70.097	
Pubmed	10.564	13.091	14.284	17.666	16.418	23.314	24.536	27.107	3.0	5.214	8.205	14.131	326.541	20.354	44.408	
Human	23.705	23.36	22.773	23.972	23.893	23.371	22.902	23.326	10.084	15.929	32.719	64.362	348.476	2.7	3.823	
GO	5.335	6.028	6.478	6.624	6.74	6.723	6.911	6.939	1.931	3.23	4.83	7.774	89.834	5.06	8.665	
CiteSeer	483.243	478.338	455.582	450.115	477.39	463.382	459.424	459.898	273.728	487.091	1037.21	2015.9	26479.7	251.097	416.408	
CiteSeerX	12869.7	13336.3	13748.5	14110.2	13978.2	14970.8	15415.5	16233.4	3397.65	6638.96	11436.7	20528.4	nan	5808.787	14444.086	
GO-Uniprot	9173.19	15526.8	19205.9	26105.9	15495.8	23040.9	26817.1	29611.9	2841.04	5131.31	14764.3	34518.4	nan	15213.547	26745.606	
Cit-Patents	16085.9	17418.3	18649.3	20665.5	20211.8	23861.6	27179.2	32366.2	3842.96	7516.79	12123.5	21621.7	nan	nan	751984.078	


==> data/overall-ct-web-vark.dat <==
dataset	ferrari-L-s32-k1	ferrari-L-s32-k2	ferrari-L-s32-k5	ferrari-L-s32-k10	ferrari-G-s32-k1	ferrari-G-s32-k2	ferrari-G-s32-k5	ferrari-G-s32-k10	grail-k1	grail-k2	grail-k5	grail-k10	pt	pwah-interval	pwah-8
YAGO2	27475.1	27713.5	27679.4	26778.8	28169.4	26865.3	26614.7	26511.4	9046.63	17163.0	59587.0	123328.0	nan	5844.874	9236.714	
GovWild	12025.4	12998.8	15824.3	16565.5	15487.2	18045.3	14874.8	14941.6	3535.81	6756.67	24482.3	50129.0	nan	15060.545	20703.057	
Twitter	13434.7	13065.4	13403.2	13768.0	13442.5	13897.2	13877.7	13885.5	5784.66	9717.39	70038.8	161704.0	nan	36480.57	8219.086	
Web-UK	18145.0	17604.9	18029.7	18506.3	18463.3	18754.4	19056.4	19202.7	7273.53	12275.9	82185.9	181947.0	nan	nan	166531.104	


==> data/overall-ct-web.dat <==
dataset	ferrari-L-s32	ferrari-G-s32	grail	pt	pwah-interval	pwah-8
YAGO2	27713.5	26865.3	17163	nan	5844.8740	9236.7140
GovWild	12998.8	18045.3	6756.67	nan	15060.5450	20703.0570
Twitter	13065.4	13897.2	9717.39	nan	36480.5700	8219.0860
Web-UK	17604.9	18754.4	12275.9	nan	nan	166531.1040


==> data/overall-ct.dat <==
dataset	ferrari-L-s32	ferrari-G-s32	grail	pt	pwah-interval	pwah-8
ArXiV	15.844	26.623	7.862	4537.39	34.5350	70.0970
Pubmed	14.284	24.536	8.205	326.541	20.3540	44.4080
Human	23.36	23.371	15.929	348.476	2.7000	3.8230
GO	6.478	6.911	4.83	89.834	5.0600	8.6650
CiteSeer	450.115	459.898	2015.9	26479.7	251.0970	416.4080
CiteSeerX	14110.2	16233.4	20528.4	nan	5808.7870	14444.0860
GO-Uniprot	26105.9	29611.9	34518.4	nan	15213.5470	26745.6060
Cit-Patents	20665.5	32366.2	21621.7	nan	nan	751984.0780


==> data/overall-ct_rel-web.dat <==
dataset	ferrari-L-s32	ferrari-G-s32	grail	pt	pwah-interval	pwah-8
YAGO2	1.0	0.969393977664	0.619301062659	nan	0.210903494687	0.333292943872
GovWild	0.62786862829	0.871624900613	0.326360981376	nan	0.72745512897	1.0
Twitter	0.358146816237	0.380947995056	0.266371660311	nan	1.0	0.225300372226
Web-UK	0.105715386358	0.112618000779	0.0737153583033	nan	nan	1.0


==> data/overall-ct_rel.dat <==
dataset	ferrari-L-s32	ferrari-G-s32	grail	pt	pwah-interval	pwah-8
ArXiV	0.00349187528513	0.00586747006539	0.0017327141815	1.0	0.00761120379778	0.0154487491708
Pubmed	0.0437433584144	0.0751391096371	0.0251270131469	1.0	0.0623321420587	0.135995173654
Human	0.0670347455779	0.0670663115968	0.0457104649962	1.0	0.00774802281936	0.0109706263846
GO	0.0721107821092	0.076930783445	0.0537658347619	1.0	0.0563261126077	0.09645568493
CiteSeer	0.0169984931853	0.0173679460115	0.0761300165787	1.0	0.00948262253726	0.0157255558031
CiteSeerX	0.687350207517	0.790777654372	1.0	-1	0.282963455506	0.703614797062
GO-Uniprot	0.756289399277	0.85785841754	1.0	-1	0.440737316909	0.774821718272
Cit-Patents	0.0274812999432	0.0430410708776	0.0287528694191	-1	-1	1.0


==> data/overall-qt-p-vark.dat <==
dataset	ferrari-L-s32-k1	ferrari-L-s32-k2	ferrari-L-s32-k3	ferrari-L-s32-k5	ferrari-G-s32-k1	ferrari-G-s32-k2	ferrari-G-s32-k3	ferrari-G-s32-k5	grail-k1	grail-k2	grail-k3	grail-k5	pt	pwah-interval	pwah-8
ArXiV	86.887	72.108	62.639	52.766	84.123	56.847	37.983	21.299	398.555	275.74	220.313	172.429	4.937	5.948	17.741	
Pubmed	39.168	33.382	31.307	25.827	31.195	24.255	20.281	12.088	123.418	91.336	85.377	79.784	4.415	6.214	43.582	
Human	2.477	2.082	2.036	2.024	2.028	1.957	2.021	2.039	14.157	14.483	15.218	18.25	1.296	1.794	6.07	
GO	12.894	10.697	10.719	6.918	10.046	5.802	4.636	4.253	24.774	20.061	19.589	19.84	2.044	3.256	11.433	
CiteSeer	25.229	18.962	14.333	13.368	13.52	13.327	13.509	13.468	72.808	77.567	83.828	85.216	6.119	15.172	30.595	
CiteSeerX	106.562	96.521	102.088	82.764	86.802	64.197	53.038	43.056	882.487	731.032	741.468	700.485	nan	30.382	69.212	
GO-Uniprot	68.896	71.62	66.507	65.001	71.703	73.238	67.687	64.723	135.059	125.515	126.897	131.463	nan	31.755	54.545	
Cit-Patents	6581.21	4836.69	4443.29	4086.21	5210.22	4016.88	3621.21	2667.38	15743.6592	9865.9473	7712.8369	5409.8159	nan	nan	1739.299	


==> data/overall-qt-p-web-vark.dat <==
dataset	ferrari-L-s32-k1	ferrari-L-s32-k2	ferrari-L-s32-k5	ferrari-L-s32-k10	ferrari-G-s32-k1	ferrari-G-s32-k2	ferrari-G-s32-k5	ferrari-G-s32-k10	grail-k1	grail-k2	grail-k5	grail-k10	pt	pwah-interval	pwah-8
YAGO2	73.649	59.39	44.665	38.832	48.348	38.426	38.816	38.073	107.331	97.993	101.972	107.553	nan	21.702	44.187	
GovWild	293.989	171.46	124.107	75.04	166.016	85.116	45.723	42.507	248.236	228.978	165.329	167.247	nan	29.839	126.964	
Twitter	11.098	10.239	9.804	11.634	10.342	10.184	10.178	10.084	248494.3125	76.067	83.573	96.133	nan	18.208	36.005	
Web-UK	28.454	25.54	22.819	18.222	23.641	18.007	17.491	16.853	26792.7227	95.245	102.589	113.826	nan	nan	43.734	


==> data/overall-qt-p-web.dat <==
dataset	ferrari-L-s32	ferrari-G-s32	grail	pt	pwah-interval	pwah-8
YAGO2	59.39	38.426	97.9930	nan	21.7020	44.1870
GovWild	171.46	85.116	228.9780	nan	29.8390	126.9640
Twitter	10.239	10.184	76.0670	nan	18.2080	36.0050
Web-UK	25.54	18.007	95.2450	nan	nan	43.7340


==> data/overall-qt-p.dat <==
dataset	ferrari-L-s32	ferrari-G-s32	grail	pt	pwah-interval	pwah-8
ArXiV	62.639	37.983	220.3130	4.937	5.9480	17.7410
Pubmed	31.307	20.281	85.3770	4.415	6.2140	43.5820
Human	2.082	1.957	14.4830	1.296	1.7940	6.0700
GO	10.719	4.636	19.5890	2.044	3.2560	11.4330
CiteSeer	13.368	13.468	85.2160	6.119	15.1720	30.5950
CiteSeerX	82.764	43.056	700.4850	nan	30.3820	69.2120
GO-Uniprot	65.001	64.723	131.4630	nan	31.7550	54.5450
Cit-Patents	4086.21	2667.38	5409.8159	nan	nan	1739.2990


==> data/overall-qt-p_rel-web.dat <==
dataset	ferrari-L-s32	ferrari-G-s32	grail	pt	pwah-interval	pwah-8
YAGO2	0.606063698427	0.392130050106	1.0	nan	0.221464798506	0.450919963671
GovWild	0.748805562106	0.371721300736	1.0	nan	0.130313829276	0.554481216536
Twitter	0.134605019259	0.133881972472	1.0	nan	0.239367925644	0.473332719839
Web-UK	0.268150559084	0.189059793165	1.0	nan	nan	0.459173709906


==> data/overall-qt-p_rel.dat <==
dataset	ferrari-L-s32	ferrari-G-s32	grail	pt	pwah-interval	pwah-8
ArXiV	0.284318219987	0.17240471511	1.0	0.0224090271568	0.0269979529124	0.0805263420679
Pubmed	0.366691263455	0.237546411797	1.0	0.0517118193424	0.0727830680394	0.51046534781
Human	0.143754746945	0.135123938411	1.0	0.089484222882	0.123869364082	0.419112062418
GO	0.547194854255	0.23666343356	1.0	0.104344274848	0.16621573332	0.58364388177
CiteSeer	0.15687194893	0.158045437477	1.0	0.0718057641757	0.178041682313	0.359028820879
CiteSeerX	0.118152422964	0.0614659842823	1.0	nan	0.0433728059844	0.098805827391
GO-Uniprot	0.494443303439	0.492328639998	1.0	nan	0.241550854613	0.414907616592
Cit-Patents	0.755332542832	0.493062989445	1.0	nan	nan	0.321507983294


==> data/overall-qt-r-vark.dat <==
dataset	ferrari-L-s32-k1	ferrari-L-s32-k2	ferrari-L-s32-k3	ferrari-L-s32-k5	ferrari-G-s32-k1	ferrari-G-s32-k2	ferrari-G-s32-k3	ferrari-G-s32-k5	grail-k1	grail-k2	grail-k3	grail-k5	pt	pwah-interval	pwah-8
ArXiV	33.659	26.612	23.692	19.502	30.895	20.727	13.905	8.781	180.263	122.85	100.918	75.413	3.414	4.166	23.224	
Pubmed	10.199	8.228	7.578	6.053	7.662	5.767	4.882	3.726	20.636	13.872	12.274	10.552	2.758	3.157	28.583	
Human	0.779	0.784	0.762	0.771	0.766	0.777	0.775	0.772	4.799	4.979	5.043	5.291	1.208	1.074	1.06	
GO	6.886	4.45	4.104	3.512	4.278	3.405	2.963	2.853	10.33	6.455	4.826	4.131	2.038	2.47	4.451	
CiteSeer	8.015	6.566	6.401	6.132	6.137	6.175	6.145	6.235	8.536	8.278	8.194	8.047	5.011	8.278	12.391	
CiteSeerX	20.709	17.904	17.036	15.879	16.092	12.618	10.95	9.314	63.063	50.022	46.493	41.234	nan	9.274	21.315	
GO-Uniprot	32.453	28.919	29.689	28.304	32.267	29.363	28.787	28.919	6.505	6.008	6.008	5.944	nan	16.821	48.701	
Cit-Patents	1100.32	858.153	798.859	778.091	900.559	722.607	672.763	502.197	2545.3669	1123.6801	851.24	578.833	nan	nan	1514.912	


==> data/overall-qt-r-web-vark.dat <==
dataset	ferrari-L-s32-k1	ferrari-L-s32-k2	ferrari-L-s32-k5	ferrari-L-s32-k10	ferrari-G-s32-k1	ferrari-G-s32-k2	ferrari-G-s32-k5	ferrari-G-s32-k10	grail-k1	grail-k2	grail-k5	grail-k10	pt	pwah-interval	pwah-8
YAGO2	14.815	12.001	11.19	10.979	11.125	10.951	10.73	10.784	30.529	16.556	16.663	16.799	nan	10.45	12.621	
GovWild	102.291	60.267	51.702	36.616	78.637	31.773	21.908	20.38	76.036	42.622	33.534	32.976	nan	13.326	33.299	
Twitter	6.119	5.552	5.583	5.681	5.595	5.649	5.691	5.707	18.762	19.271	19.96	21.108	nan	8.656	10.32	
Web-UK	22.735	19.113	19.253	19.444	19.149	19.285	18.877	18.921	42.242	39.214	40.531	42.999	nan	nan	20.446	


==> data/overall-qt-r-web.dat <==
dataset	ferrari-L-s32	ferrari-G-s32	grail	pt	pwah-interval	pwah-8
YAGO2	12.001	10.951	16.5560	nan	10.4500	12.6210
GovWild	60.267	31.773	42.6220	nan	13.3260	33.2990
Twitter	5.552	5.649	19.2710	nan	8.6560	10.3200
Web-UK	19.113	19.285	39.2140	nan	nan	20.4460


==> data/overall-qt-r.dat <==
dataset	ferrari-L-s32	ferrari-G-s32	grail	pt	pwah-interval	pwah-8
ArXiV	23.692	13.905	100.9180	3.414	4.1660	23.2240
Pubmed	7.578	4.882	12.2740	2.758	3.1570	28.5830
Human	0.784	0.777	4.9790	1.208	1.0740	1.0600
GO	4.104	2.963	4.8260	2.038	2.4700	4.4510
CiteSeer	6.132	6.235	8.0470	5.011	8.2780	12.3910
CiteSeerX	15.879	9.314	41.2340	nan	9.2740	21.3150
GO-Uniprot	28.304	28.919	5.9440	nan	16.8210	48.7010
Cit-Patents	778.091	502.197	578.8330	nan	nan	1514.9120


==> data/overall-qt-r_rel-web.dat <==
dataset	ferrari-L-s32	ferrari-G-s32	grail	pt	pwah-interval	pwah-8
YAGO2	0.724873157768	0.661452041556	1.0	nan	0.631191108964	0.762321816864
GovWild	1.0	0.527203942456	0.707219539715	nan	0.22111603365	0.552524598868
Twitter	0.288101292097	0.293134762078	1.0	nan	0.449172331483	0.535519692803
Web-UK	0.487402458306	0.491788646912	1.0	nan	nan	0.521395420003


==> data/overall-qt-r_rel.dat <==
dataset	ferrari-L-s32	ferrari-G-s32	grail	pt	pwah-interval	pwah-8
ArXiV	0.234764858598	0.137785132484	1.0	0.0338294456886	0.0412810400523	0.230127430191
Pubmed	0.265122625337	0.170800825666	0.429416086485	0.0964909211769	0.110450267642	1.0
Human	0.157461337618	0.156055432818	1.0	0.242618999799	0.215705965053	0.212894155453
GO	0.850393700787	0.613966017406	1.0	0.422295897223	0.511811023622	0.922295897223
CiteSeer	0.494875312727	0.503187797595	0.649422968283	0.404406424017	0.668065531434	1.0
CiteSeerX	0.385094824659	0.225881554057	1.0	nan	0.224911480817	0.516927778047
GO-Uniprot	0.581179031231	0.593807108684	0.122050881912	nan	0.345393318412	1.0
Cit-Patents	0.513621253248	0.331502423903	0.382090180816	nan	nan	1.0


==> data/overall-size-vark.dat <==
dataset	ferrari-L-s32-k1	ferrari-L-s32-k2	ferrari-L-s32-k3	ferrari-L-s32-k5	ferrari-G-s32-k1	ferrari-G-s32-k2	ferrari-G-s32-k3	ferrari-G-s32-k5	grail-k1	grail-k2	grail-k3	grail-k5	pt	pwah-interval	pwah-8
ArXiV	164.4375	205.166015625	243.85546875	312.137695312	169.913085938	222.629882812	275.329101562	380.859375	117.1875	210.9375	304.6875	492.1875	338.0703125	1364.9921875	315.2421875	
Pubmed	213.556640625	250.321289062	283.67578125	340.426757812	254.8828125	333.984375	413.059570312	571.1484375	175.78125	316.40625	457.03125	738.28125	419.03125	1523.828125	358.9609375	
Human	764.381835938	768.881835938	769.611328125	769.9453125	769.848632812	770.296875	770.745117188	770.780273438	758.02734375	1364.44921875	1970.87109375	3183.71484375	458.01171875	160.55859375	160.22265625	
GO	165.248046875	186.051757812	200.369140625	217.446289062	192.362304688	231.5703125	251.01171875	265.21484375	132.67578125	238.81640625	344.95703125	557.23828125	133.30078125	180.58203125	81.85546875	
CiteSeer	10876.8574219	13220.5048828	13844.1416016	13933.8955078	13927.1542969	13934.2910156	13934.2910156	13934.2910156	13553.6523438	24396.5742188	35239.4960938	56925.3398438	9221.609375	7733.94140625	6723.35546875	
CiteSeerX	134770.723633	140793.138672	146975.224609	158046.71875	152661.800781	187058.078125	209991.642578	242236.076172	127742.207031	229935.972656	332129.738281	536517.269531	nan	430913.355469	152354.441406	
GO-Uniprot	197329.620117	258566.041992	318769.951172	429564.038086	197334.691406	258576.474609	319818.292969	442301.789062	136092.890625	244967.203125	353841.515625	571590.140625	nan	774081.328125	249883.804688	
Cit-Patents	92089.3212891	105895.743164	121532.109375	151631.730469	106902.600586	140079.246094	173255.882812	239609.226562	73725.9375	132706.6875	191687.4375	309648.9375	nan	nan	5462135.75781	


==> data/overall-size-web-vark.dat <==
dataset	ferrari-L-s32-k1	ferrari-L-s32-k2	ferrari-L-s32-k5	ferrari-L-s32-k10	ferrari-G-s32-k1	ferrari-G-s32-k2	ferrari-G-s32-k5	ferrari-G-s32-k10	grail-k1	grail-k2	grail-k5	grail-k10	pt	pwah-interval	pwah-8
YAGO2	346225.040039	372150.700195	417050.399414	444546.260742	405498.363281	448139.0625	453340.719727	453560.938477	319834.042969	575701.277344	1343302.98047	nan	nan	182962.957031	137878.214844	
GovWild	181599.936523	206475.057617	269511.875	343819.926758	227210.459961	297724.027344	475154.421875	511974.722656	156696.875	282054.375	658126.875	1284914.375	nan	921605.125	311359.351562	
Twitter	369201.710938	384049.214844	384358.036133	384367.923828	384348.895508	384368.442383	384368.697266	384368.697266	353929.0625	637072.3125	1486502.0625	nan	nan	85648.1171875	97859.8125	
Web-UK	533427.014648	616486.625977	635946.111328	644624.976562	633044.015625	647050.450195	659961.811523	669742.03418	444407.109375	799932.796875	1866509.85938	nan	nan	nan	266342.828125	


==> data/overall-size-web.dat <==
dataset	ferrari-L-s32	ferrari-G-s32	grail	pt	pwah-interval	pwah-8
YAGO2	372150.700195	448139.0625	575701.277344	nan	182962.957031	137878.214844
GovWild	206475.057617	297724.027344	282054.375	nan	921605.125	311359.351562
Twitter	384049.214844	384368.442383	637072.3125	nan	85648.1171875	97859.8125
Web-UK	616486.625977	647050.450195	799932.796875	nan	nan	266342.828125


==> data/overall-size.dat <==
dataset	ferrari-L-s32	ferrari-G-s32	grail	pt	pwah-interval	pwah-8
ArXiV	243.85546875	275.329101562	304.6875	338.0703125	1364.9921875	315.2421875
Pubmed	283.67578125	413.059570312	457.03125	419.03125	1523.828125	358.9609375
Human	768.881835938	770.296875	1364.44921875	458.01171875	160.55859375	160.22265625
GO	200.369140625	251.01171875	344.95703125	133.30078125	180.58203125	81.85546875
CiteSeer	13933.8955078	13934.2910156	56925.3398438	9221.609375	7733.94140625	6723.35546875
CiteSeerX	158046.71875	242236.076172	536517.269531	nan	430913.355469	152354.441406
GO-Uniprot	429564.038086	442301.789062	571590.140625	nan	774081.328125	249883.804688
Cit-Patents	151631.730469	239609.226562	309648.9375	nan	nan	5462135.75781


==> data/overall-size_rel-web.dat <==
dataset	ferrari-L-s32	ferrari-G-s32	grail	pt	pwah-interval	pwah-8
YAGO2	0.64643021449	0.778422908088	1.0	nan	0.317808843287	0.239496107217
GovWild	0.224038530186	0.323049448476	0.306046882064	nan	1.0	0.337844639875
Twitter	0.602834572007	0.603335657258	1.0	nan	0.13444018129	0.153608641562
Web-UK	0.770673022015	0.808881011909	1.0	nan	nan	0.332956504803


==> data/overall-size_rel.dat <==
dataset	ferrari-L-s32	ferrari-G-s32	grail	pt	pwah-interval	pwah-8
ArXiV	0.178649717546	0.201707455972	0.223215563276	0.247671976145	1.0	0.230947979327
Pubmed	0.186159958985	0.271067034094	0.299923096642	0.274985901051	1.0	0.235565239682
Human	0.563510774437	0.564547851554	1.0	0.335675166548	0.117672824715	0.117426617311
GO	0.580852461244	0.727660827322	1.0	0.386427204475	0.52349137687	0.237291782265
CiteSeer	0.244774920028	0.244781867862	1.0	0.161994805834	0.135861137193	0.118108306199
CiteSeerX	0.294578996289	0.451497258203	1.0	-1	0.80316772626	0.283969314798
GO-Uniprot	0.554933987526	0.571389301088	0.738410965175	-1	1.0	0.322813373231
Cit-Patents	0.0277605202785	0.0438673143962	0.0566900844705	-1	-1	1.0


==> data/qt_arxiv_p.dat <==
k	ferrari_L_s32	ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	86.887	84.123	398.5550	4.937	5.9480	17.7410
2	72.108	56.847	275.7400	4.937	5.9480	17.7410
3	62.639	37.983	220.3130	4.937	5.9480	17.7410
5	52.766	21.299	172.4290	4.937	5.9480	17.7410
10	28.65	7.556	126.2660	4.937	5.9480	17.7410


==> data/qt_arxiv_r.dat <==
k	ferrari_L_s32	ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	33.659	30.895	180.2630	3.414	4.1660	23.2240
2	26.612	20.727	122.8500	3.414	4.1660	23.2240
3	23.692	13.905	100.9180	3.414	4.1660	23.2240
5	19.502	8.781	75.4130	3.414	4.1660	23.2240
10	11.163	3.898	51.7190	3.414	4.1660	23.2240


==> data/qt_citeseer_p.dat <==
k	ferrari_L_s32	ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	25.229	13.52	72.8080	6.119	15.1720	30.5950
2	18.962	13.327	77.5670	6.119	15.1720	30.5950
3	14.333	13.509	83.8280	6.119	15.1720	30.5950
5	13.368	13.468	85.2160	6.119	15.1720	30.5950
10	13.35	13.301	105.4330	6.119	15.1720	30.5950


==> data/qt_citeseer_r.dat <==
k	ferrari_L_s32	ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	8.015	6.137	8.5360	5.011	8.2780	12.3910
2	6.566	6.175	8.2780	5.011	8.2780	12.3910
3	6.401	6.145	8.1940	5.011	8.2780	12.3910
5	6.132	6.235	8.0470	5.011	8.2780	12.3910
10	6.116	6.215	8.3260	5.011	8.2780	12.3910


==> data/qt_citeseerx_p.dat <==
k	ferrari_L_s32	ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	106.562	86.802	882.4870	-1	30.3820	69.2120
2	96.521	64.197	731.0320	-1	30.3820	69.2120
3	102.088	53.038	741.4680	-1	30.3820	69.2120
5	82.764	43.056	700.4850	-1	30.3820	69.2120
10	67.609	35.384	692.4400	-1	30.3820	69.2120


==> data/qt_citeseerx_r.dat <==
k	ferrari_L_s32	ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	20.709	16.092	63.0630	-1	9.2740	21.3150
2	17.904	12.618	50.0220	-1	9.2740	21.3150
3	17.036	10.95	46.4930	-1	9.2740	21.3150
5	15.879	9.314	41.2340	-1	9.2740	21.3150
10	13.196	8.82	36.7300	-1	9.2740	21.3150


==> data/qt_citpatents_p.dat <==
k	ferrari_L_s32	ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	6581.21	5210.22	15743.6592	-1	-1	1739.2990
2	4836.69	4016.88	9865.9473	-1	-1	1739.2990
3	4443.29	3621.21	7712.8369	-1	-1	1739.2990
5	4086.21	2667.38	5409.8159	-1	-1	1739.2990
10	3008.17	1516.97	3592.0591	-1	-1	1739.2990


==> data/qt_citpatents_r.dat <==
k	ferrari_L_s32	ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	1100.32	900.559	2545.3669	-1	-1	1514.9120
2	858.153	722.607	1123.6801	-1	-1	1514.9120
3	798.859	672.763	851.2400	-1	-1	1514.9120
5	778.091	502.197	578.8330	-1	-1	1514.9120
10	601.977	293.661	364.8120	-1	-1	1514.9120


==> data/qt_go-uniprot_p.dat <==
k	ferrari_L_s32	ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	68.896	71.703	135.0590	-1	31.7550	54.5450
2	71.62	73.238	125.5150	-1	31.7550	54.5450
3	66.507	67.687	126.8970	-1	31.7550	54.5450
5	65.001	64.723	131.4630	-1	31.7550	54.5450
10	51.734	46.141	145.9850	-1	31.7550	54.5450


==> data/qt_go-uniprot_r.dat <==
k	ferrari_L_s32	ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	32.453	32.267	6.5050	-1	16.8210	48.7010
2	28.919	29.363	6.0080	-1	16.8210	48.7010
3	29.689	28.787	6.0080	-1	16.8210	48.7010
5	28.304	28.919	5.9440	-1	16.8210	48.7010
10	27.727	28.375	6.0860	-1	16.8210	48.7010


==> data/qt_go_p.dat <==
k	ferrari_L_s32	ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	12.894	10.046	24.7740	2.044	3.2560	11.4330
2	10.697	5.802	20.0610	2.044	3.2560	11.4330
3	10.719	4.636	19.5890	2.044	3.2560	11.4330
5	6.918	4.253	19.8400	2.044	3.2560	11.4330
10	5.36	3.976	24.2180	2.044	3.2560	11.4330


==> data/qt_go_r.dat <==
k	ferrari_L_s32	ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	6.886	4.278	10.3300	2.038	2.4700	4.4510
2	4.45	3.405	6.4550	2.038	2.4700	4.4510
3	4.104	2.963	4.8260	2.038	2.4700	4.4510
5	3.512	2.853	4.1310	2.038	2.4700	4.4510
10	3.077	2.717	4.0100	2.038	2.4700	4.4510


==> data/qt_govwild_p.dat <==
k	ferrari_L_s32	ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	293.989	166.016	248.2360	-1	29.8390	126.9640
2	171.46	85.116	228.9780	-1	29.8390	126.9640
5	124.107	45.723	165.3290	-1	29.8390	126.9640
10	75.04	42.507	167.2470	-1	29.8390	126.9640


==> data/qt_govwild_r.dat <==
k	ferrari_L_s32	ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	102.291	78.637	76.0360	-1	13.3260	33.2990
2	60.267	31.773	42.6220	-1	13.3260	33.2990
5	51.702	21.908	33.5340	-1	13.3260	33.2990
10	36.616	20.38	32.9760	-1	13.3260	33.2990


==> data/qt_human_p.dat <==
k	ferrari_L_s32	ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	2.477	2.028	14.1570	1.296	1.7940	6.0700
2	2.082	1.957	14.4830	1.296	1.7940	6.0700
3	2.036	2.021	15.2180	1.296	1.7940	6.0700
5	2.024	2.039	18.2500	1.296	1.7940	6.0700
10	1.951	2.05	25.6780	1.296	1.7940	6.0700


==> data/qt_human_r.dat <==
k	ferrari_L_s32	ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	0.779	0.766	4.7990	1.208	1.0740	1.0600
2	0.784	0.777	4.9790	1.208	1.0740	1.0600
3	0.762	0.775	5.0430	1.208	1.0740	1.0600
5	0.771	0.772	5.2910	1.208	1.0740	1.0600
10	0.761	0.767	5.3680	1.208	1.0740	1.0600


==> data/qt_pubmed_p.dat <==
k	ferrari_L_s32	ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	39.168	31.195	123.4180	4.415	6.2140	43.5820
2	33.382	24.255	91.3360	4.415	6.2140	43.5820
3	31.307	20.281	85.3770	4.415	6.2140	43.5820
5	25.827	12.088	79.7840	4.415	6.2140	43.5820
10	17.945	6.115	77.6420	4.415	6.2140	43.5820


==> data/qt_pubmed_r.dat <==
k	ferrari_L_s32	ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	10.199	7.662	20.6360	2.758	3.1570	28.5830
2	8.228	5.767	13.8720	2.758	3.1570	28.5830
3	7.578	4.882	12.2740	2.758	3.1570	28.5830
5	6.053	3.726	10.5520	2.758	3.1570	28.5830
10	4.944	3.225	9.1090	2.758	3.1570	28.5830


==> data/qt_twitter_p.dat <==
k	ferrari_L_s32	ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	11.098	10.342	248494.3125	-1	18.2080	36.0050
2	10.239	10.184	76.0670	-1	18.2080	36.0050
5	9.804	10.178	83.5730	-1	18.2080	36.0050
10	11.634	10.084	96.1330	-1	18.2080	36.0050


==> data/qt_twitter_r.dat <==
k	ferrari_L_s32	ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	6.119	5.595	18.7620	-1	8.6560	10.3200
2	5.552	5.649	19.2710	-1	8.6560	10.3200
5	5.583	5.691	19.9600	-1	8.6560	10.3200
10	5.681	5.707	21.1080	-1	8.6560	10.3200


==> data/qt_uniprotenc-100m_p.dat <==
k	ferrari_L_s32	ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	29.991	28.668	90.7690	-1	21.9040	36.4110
2	20.906	21.026	103.9980	-1	21.9040	36.4110
5	18.501	18.566	107.4140	-1	21.9040	36.4110
10	18.611	18.34	127.1350	-1	21.9040	36.4110


==> data/qt_uniprotenc-100m_r.dat <==
k	ferrari_L_s32	ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	11.902	10.018	14.3380	-1	17.0870	31.6700
2	8.039	8.096	12.3460	-1	17.0870	31.6700
5	7.983	7.867	12.7710	-1	17.0870	31.6700
10	7.896	7.988	12.9790	-1	17.0870	31.6700


==> data/qt_uniprotenc-150m_p.dat <==
k	ferrari_L_s32	ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	33.715	33.955	106.6740	-1	22.8740	38.3780
2	22.901	23.014	104.6830	-1	22.8740	38.3780
5	19.552	19.297	117.1250	-1	22.8740	38.3780
10	19.303	19.335	135.5360	-1	22.8740	38.3780


==> data/qt_uniprotenc-150m_r.dat <==
k	ferrari_L_s32	ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	10.17	10.521	17.9840	-1	17.8140	32.9000
2	10.278	9.028	15.1420	-1	17.8140	32.9000
5	8.989	8.753	15.5730	-1	17.8140	32.9000
10	10.286	9.023	15.9410	-1	17.8140	32.9000


==> data/qt_uniprotenc-22m_p.dat <==
k	ferrari_L_s32	ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	16.579	16.195	57.0680	-1	17.1030	26.7040
2	13.898	13.823	60.7200	-1	17.1030	26.7040
5	13.766	14.26	70.3510	-1	17.1030	26.7040
10	13.864	13.866	89.0450	-1	17.1030	26.7040


==> data/qt_uniprotenc-22m_r.dat <==
k	ferrari_L_s32	ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	4.004	4.13	6.1440	-1	12.7360	23.7250
2	3.754	3.76	5.6360	-1	12.7360	23.7250
5	3.76	3.742	5.5400	-1	12.7360	23.7250
10	3.736	3.769	5.5650	-1	12.7360	23.7250


==> data/qt_web-uk_p.dat <==
k	ferrari_L_s32	ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	28.454	23.641	26792.7227	-1	-1	43.7340
2	25.54	18.007	95.2450	-1	-1	43.7340
5	22.819	17.491	102.5890	-1	-1	43.7340
10	18.222	16.853	113.8260	-1	-1	43.7340


==> data/qt_web-uk_r.dat <==
k	ferrari_L_s32	ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	22.735	19.149	42.2420	-1	-1	20.4460
2	19.113	19.285	39.2140	-1	-1	20.4460
5	19.253	18.877	40.5310	-1	-1	20.4460
10	19.444	18.921	42.9990	-1	-1	20.4460


==> data/qt_yago_p.dat <==
k	ferrari_L_s32	ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	73.649	48.348	107.3310	-1	21.7020	44.1870
2	59.39	38.426	97.9930	-1	21.7020	44.1870
5	44.665	38.816	101.9720	-1	21.7020	44.1870
10	38.832	38.073	107.5530	-1	21.7020	44.1870


==> data/qt_yago_r.dat <==
k	ferrari_L_s32	ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	14.815	11.125	30.5290	-1	10.4500	12.6210
2	12.001	10.951	16.5560	-1	10.4500	12.6210
5	11.19	10.73	16.6630	-1	10.4500	12.6210
10	10.979	10.784	16.7990	-1	10.4500	12.6210


==> data/size_arxiv_p.dat <==
k	ferrari_L_s32ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	168384	173991	120000	346184	1397752	322808
2	210090	227973	216000	346184	1397752	322808
3	249708	281937	312000	346184	1397752	322808
5	319629	390000	504000	346184	1397752	322808
10	462747	659937	984000	346184	1397752	322808


==> data/size_arxiv_r.dat <==
k	ferrari_L_s32ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	168384	173991	120000	346184	1397752	322808
2	210090	227973	216000	346184	1397752	322808
3	249708	281937	312000	346184	1397752	322808
5	319629	390000	504000	346184	1397752	322808
10	462747	659937	984000	346184	1397752	322808


==> data/size_citeseer_p.dat <==
k	ferrari_L_s32ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	11137902	14261406	13878940	9442928	7919556	6884716
2	13537797	14268714	24982092	9442928	7919556	6884716
3	14176401	14268714	36085244	9442928	7919556	6884716
5	14268309	14268714	58291548	9442928	7919556	6884716
10	14268714	14268714	113807308	9442928	7919556	6884716


==> data/size_citeseer_r.dat <==
k	ferrari_L_s32ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	11137902	14261406	13878940	9442928	7919556	6884716
2	13537797	14268714	24982092	9442928	7919556	6884716
3	14176401	14268714	36085244	9442928	7919556	6884716
5	14268309	14268714	58291548	9442928	7919556	6884716
10	14268714	14268714	113807308	9442928	7919556	6884716


==> data/size_citeseerx_p.dat <==
k	ferrari_L_s32ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	138005221	156325684	130808020	-1	441255276	156010948
2	144172174	191547283	235454436	-1	441255276	156010948
3	150502693	215034547	340100852	-1	441255276	156010948
5	161839840	248049004	549393684	-1	441255276	156010948
10	184260370	294267352	1072625764	-1	441255276	156010948


==> data/size_citeseerx_r.dat <==
k	ferrari_L_s32ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	138005221	156325684	130808020	-1	441255276	156010948
2	144172174	191547472	235454436	-1	441255276	156010948
3	150502630	215031442	340100852	-1	441255276	156010948
5	161839840	248049742	549393684	-1	441255276	156010948
10	184260424	294268045	1072625764	-1	441255276	156010948


==> data/size_citpatents_p.dat <==
k	ferrari_L_s32ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	94299465	109468254	75495360	-1	-1	5593227016
2	108437241	143441148	135891648	-1	-1	5593227016
3	124448790	177414024	196287936	-1	-1	5593227016
5	155270982	245359794	317080512	-1	-1	5593227016
10	223821363	415224408	619061952	-1	-1	5593227016


==> data/size_citpatents_r.dat <==
k	ferrari_L_s32ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	94299465	109468263	75495360	-1	-1	5593227016
2	108437241	143441148	135891648	-1	-1	5593227016
3	124448880	177414024	196287936	-1	-1	5593227016
5	155270892	245359848	317080512	-1	-1	5593227016
10	223819041	415224300	619061952	-1	-1	5593227016


==> data/size_go-uniprot_p.dat <==
k	ferrari_L_s32ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	202065531	202070724	139359120	-1	792659280	255881016
2	264771627	264782310	250846416	-1	792659280	255881016
3	326420430	327493932	362333712	-1	792659280	255881016
5	439873575	452917032	585308304	-1	792659280	255881016
10	654402246	766475142	1142744784	-1	792659280	255881016


==> data/size_go-uniprot_r.dat <==
k	ferrari_L_s32ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	202065531	202070724	139359120	-1	792659280	255881016
2	264771627	264782310	250846416	-1	792659280	255881016
3	326420430	327493932	362333712	-1	792659280	255881016
5	439873575	452917032	585308304	-1	792659280	255881016
10	654402246	766475142	1142744784	-1	792659280	255881016


==> data/size_go_p.dat <==
k	ferrari_L_s32ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	169214	196979	135860	136500	184916	83820
2	190517	237128	244548	136500	184916	83820
3	205178	257036	353236	136500	184916	83820
5	222665	271580	570612	136500	184916	83820
10	243554	285278	1114052	136500	184916	83820


==> data/size_go_r.dat <==
k	ferrari_L_s32ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	169214	196979	135860	136500	184916	83820
2	190517	237128	244548	136500	184916	83820
3	205178	257036	353236	136500	184916	83820
5	222665	271580	570612	136500	184916	83820
10	243554	285278	1114052	136500	184916	83820


==> data/size_govwild_p.dat <==
k	ferrari_L_s32ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	185958335	232663511	160457600	-1	943723648	318831976
2	211430459	304869404	288823680	-1	943723648	318831976
5	275980160	486558128	673921920	-1	943723648	318831976
10	352071605	524262116	1315752320	-1	943723648	318831976


==> data/size_govwild_r.dat <==
k	ferrari_L_s32ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	185958335	232663511	160457600	-1	943723648	318831976
2	211430459	304869404	288823680	-1	943723648	318831976
5	275980160	486558128	673921920	-1	943723648	318831976
10	352071605	524262116	1315752320	-1	943723648	318831976


==> data/size_human_p.dat <==
k	ferrari_L_s32ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	782727	788325	776220	469004	164412	164068
2	787335	788784	1397196	469004	164412	164068
3	788082	789243	2018172	469004	164412	164068
5	788424	789279	3260124	469004	164412	164068
10	788685	789279	6365004	469004	164412	164068


==> data/size_human_r.dat <==
k	ferrari_L_s32ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	782727	788325	776220	469004	164412	164068
2	787335	788784	1397196	469004	164412	164068
3	788082	789243	2018172	469004	164412	164068
5	788424	789279	3260124	469004	164412	164068
10	788685	789279	6365004	469004	164412	164068


==> data/size_pubmed_p.dat <==
k	ferrari_L_s32ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	218682	261000	180000	429088	1560400	367576
2	256329	342000	324000	429088	1560400	367576
3	290484	422973	468000	429088	1560400	367576
5	348597	584856	756000	429088	1560400	367576
10	463581	883710	1476000	429088	1560400	367576


==> data/size_pubmed_r.dat <==
k	ferrari_L_s32ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	218682	261000	180000	429088	1560400	367576
2	256329	342000	324000	429088	1560400	367576
3	290484	422973	468000	429088	1560400	367576
5	348597	584856	756000	429088	1560400	367576
10	463581	883710	1476000	429088	1560400	367576


==> data/size_twitter_p.dat <==
k	ferrari_L_s32ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	378062552	393573269	362423360	-1	87703672	100208448
2	393266396	393593285	652362048	-1	87703672	100208448
5	393582629	393593546	1522178112	-1	87703672	100208448
10	393592754	393593546	-1	-1	87703672	100208448


==> data/size_twitter_r.dat <==
k	ferrari_L_s32ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	378062552	393573269	362423360	-1	87703672	100208448
2	393266396	393593285	652362048	-1	87703672	100208448
5	393582629	393593546	1522178112	-1	87703672	100208448
10	393592754	393593546	-1	-1	87703672	100208448


==> data/size_uniprotenc-100m_p.dat <==
k	ferrari_L_s32ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	337833177	337833195	321745900	-1	222983468	218759452
2	482618733	482618850	579142620	-1	222983468	218759452
5	499017903	499017903	1351332780	-1	222983468	218759452
10	499017903	499017903	-1	-1	222983468	218759452


==> data/size_uniprotenc-100m_r.dat <==
k	ferrari_L_s32ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	337833177	337833195	321745900	-1	222983468	218759452
2	482618733	482618850	579142620	-1	222983468	218759452
5	499017903	499017903	1351332780	-1	222983468	218759452
10	499017903	499017903	-1	-1	222983468	218759452


==> data/size_uniprotenc-150m_p.dat <==
k	ferrari_L_s32ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	525789582	525789600	500752000	-1	373780856	366219216
2	751127874	751128000	901353600	-1	373780856	366219216
5	792769848	792769848	2103158400	-1	373780856	366219216
10	792769848	792769848	-1	-1	373780856	366219216


==> data/size_uniprotenc-150m_r.dat <==
k	ferrari_L_s32ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	525789582	525789600	500752000	-1	373780856	366219216
2	751127874	751128000	901353600	-1	373780856	366219216
5	792769848	792769848	2103158400	-1	373780856	366219216
10	792769848	792769848	-1	-1	373780856	366219216


==> data/size_uniprotenc-22m_p.dat <==
k	ferrari_L_s32ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	33504306	33504324	31908880	-1	19591312	19541128
2	47863248	47863320	57435984	-1	19591312	19541128
5	48008382	48008382	134017296	-1	19591312	19541128
10	48008382	48008382	261652816	-1	19591312	19541128


==> data/size_uniprotenc-22m_r.dat <==
k	ferrari_L_s32ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	33504306	33504324	31908880	-1	19591312	19541128
2	47863248	47863320	57435984	-1	19591312	19541128
5	48008382	48008382	134017296	-1	19591312	19541128
10	48008382	48008382	261652816	-1	19591312	19541128


==> data/size_web-uk_p.dat <==
k	ferrari_L_s32ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	546229263	648237072	455072880	-1	-1	272735056
2	631282305	662579661	819131184	-1	-1	272735056
5	651208818	675801525	1911306096	-1	-1	272735056
10	660095976	685815771	-1	-1	-1	272735056


==> data/size_web-uk_r.dat <==
k	ferrari_L_s32ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	546229263	648237072	455072880	-1	-1	272735056
2	631282305	662579661	819131184	-1	-1	272735056
5	651208818	675800895	1911306096	-1	-1	272735056
10	660095976	685815843	-1	-1	-1	272735056


==> data/size_yago_p.dat <==
k	ferrari_L_s32ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	354534441	415230324	327510060	-1	187354068	141187292
2	381082317	458894400	589518108	-1	187354068	141187292
5	427059609	464220897	1375542252	-1	187354068	141187292
10	455215371	464446401	-1	-1	187354068	141187292


==> data/size_yago_r.dat <==
k	ferrari_L_s32ferrari_G_s32	grail	pt	pwah-interval	pwah-8
1	354534441	415230324	327510060	-1	187354068	141187292
2	381082317	458894400	589518108	-1	187354068	141187292
5	427059609	464220897	1375542252	-1	187354068	141187292
10	455215371	464446401	-1	-1	187354068	141187292

